Prospects of indirect searches for dark matter annihilations in the earth with ICAL@INO

We study the prospects of detecting muon events at the upcoming Iron CALorimeter (ICAL) detector to be built at the proposed India-based Neutrino Observatory (INO) facility due to neutrinos arising out of annihilation of Weakly Interactive Massive Particles (WIMP) in the centre of the earth. The atmospheric neutrinos coming from the direction of earth core presents an irreducible background. We consider 50kt $\times$ 10 years of ICAL running and WIMP masses between 10-100 GeV and present 90 \% C.L. exclusion sensitivity limits on $\sigma_{SI}$ which is the WIMP-nucleon Spin Independent (SI) interaction cross-section. The expected sensitivity limits calculated for ICAL for the WIMP annihilation in the earth are more stringent than the limits obtained by any other indirect detection experiment. For a WIMP mass of ~$52.14 \textup{ GeV}$, where the signal fluxes are enhanced due to resonance capture of WIMP in earth due to Fe nuclei, the sensitivity limits, assuming 100\% branching ratio for each channel, are : $\sigma_{SI} =1.02\times 10^{-44}~cm^2$ for the $\tau^{+} \tau^{-}$ channel and $\sigma_{SI} =5.36\times 10^{-44} ~cm^2$ for the $b ~\bar{b}$ channel.

==> README.txt <==
------------------------
THE IFXETEX PACKAGE v0.6

This very simple package, for both Plain TeX and LaTeX, 
defines the \ifxetex boolean for testing whether XeTeX 
is being used for typesetting.

Also provides the \RequireXeTeX command which throws
an error if XeTeX is not the engine in use.

To extract the package from the source file "ifxetex.tex", 
execute `latex ifxetex.ins`. Executing `xelatex ifxetex.tex`
compiles the documentation and generates this README.

-------------------
Will Robertson
Copyright 2006-2010

